Programming Bare-Metal Accelerators with Heterogeneous Threading Models: A Case Study of Matrix-3000

As the hardware industry moves towards using specialized heterogeneous many-cores to avoid the effects of the power wall, software developers are finding it hard to deal with the complexity of these systems. This article shares our experience when developing a programming model and its supporting compiler and libraries for Matrix-3000, which is designed for next-generation exascale supercomputers but has a complex memory hierarchy and processor organization. To assist its software development, we developed a software stack from scratch that includes a low-level programming interface and a high-level OpenCL compiler. Our low-level programming model offers native programming support for using the bare-metal accelerators of Matrix-3000, while the high-level model allows programmers to use the OpenCL programming standard. We detail our design choices and highlight the lessons learned from developing systems software to enable the programming of bare-metal accelerators. Our programming models have been deployed to the production environment of an exascale prototype system.

==> data/ht_mm.dat <==
#baseline	1
1D+SM	9.381198127
2D+SM	33.0345902
1D+AM	15.98180302
2D+AM	392.2908496




==> data/mocl3_lm.dat <==
512x512	1.35
1024x1024	2.50
1536x1536	3.85
2048x2048	4.83




==> mt-threads 2/data/ht_mm.dat <==
#baseline	1
1D+SM	9.381198127
2D+SM	33.0345902
1D+AM	15.98180302
2D+AM	392.2908496




==> mt-threads 2/data/mocl3_lm.dat <==
512x512	1.35
1024x1024	2.50
1536x1536	3.85
2048x2048	4.83



